Chiral and isospin breaking in the two-flavor Schwinger Model

The Schwinger model with two massive fermions is a nontrivial theory for which no analytical solution is known. The strong coupling limit of the theory allows for different semiclassical approximations to extract properties of its low-lying spectrum. In particular, analytical results exist for the fermion condensate, the fermion mass dependence of the pseudoscalar meson mass or its decay constant. These approximations, nonetheless, are not able to quantitatively predict isospin breaking effects in the light spectrum, for example. In this paper we use lattice simulations to test various analytical predictions, and study isospin breaking effects from nondegenerate quark masses. We also introduce a low-energy effective field theory based on a nonlinear $\sigma$ model with a dilaton field, which leads to the correct fermion mass dependence of the pion mass, the correct $\sigma$-to-$\pi$ mass ratio and a prediction of the isospin breaking effects, which we test numerically.

==> figures/IB-old/dMsr-o-dmsr-o-expected-m0.0618-data.txt <==
0.32362459546925565,0.9672452421478243,0.4333232445902008
0.6472491909385113,0.9528608322526632,0.1296055586841019
0.9708737864077669,0.6189280763376224,0.0798950838909255
1.2944983818770226,0.8087758339873006,0.08196995550246304


==> figures/IB-old/dMsr-o-dmsr-o-expected-m0.0911-data.txt <==
0.3293084522502744,0.7663160236515466,0.10014042825160757
0.6586169045005488,0.9028700404987984,0.08743164870599178
0.9879253567508233,1.0002874082291595,0.11667964435927528
1.3172338090010975,0.9062942864631351,0.05429058489706694
1.646542261251372,0.8021861499031139,0.059107951313234194


==> figures/IB-old/dMsr-o-dmsr-o-expected-m0.1203-data.txt <==
0.3325020781379884,1.247502869220587,0.1406757581416345
0.6650041562759768,1.0833545525146222,0.06048044925346061
0.997506234413965,1.0253397637768402,0.11208665052194992
1.3300083125519535,0.7637245241103637,0.023367741862600804
1.6625103906899419,0.6844296459092174,0.02291056413932132


==> figures/IB-old/dMsr-vs-dmsr-m0.0911-data.txt <==
0.3293084522502744,0.006757217238141175,0.0008846739180428045
0.6586169045005488,0.03238897800587563,0.003196835968798304
0.9879253567508233,0.08357697575794966,0.010217645781689908
1.3172338090010975,0.14055467432553093,0.009119625779080228
1.646542261251372,0.20530195615045344,0.01711046596169896


==> figures/IB-old/dMsr-vs-dmsr-m0.0911-fit.txt <==
0.0,-0.001961623879656409,0.0010355188180765737
0.01,-0.001953576660791277,0.0010352990551709114
0.02,-0.0019294350041958819,0.0010346403248975304
0.03,-0.0018891989098702231,0.00103354430614498
0.04,-0.001832868377814301,0.0010320138089410225
0.05,-0.0017604434080281152,0.0010300527923461811
0.06,-0.0016719240005116662,0.0010276663896497647
0.07,-0.0015673101552649534,0.0010248609410097352
0.08,-0.0014466018722879771,0.0010216440337125993
0.09,-0.0013097991515807377,0.0010180245502595241
0.1,-0.0011569019931432344,0.0010140127245083655
0.11,-0.000987910396975468,0.001009620206116052
0.12,-0.0008028243630774378,0.0010048601335290311
0.13,-0.0006016438914491439,0.0009997472157578235
0.14,-0.00038436898209058675,0.0009942978231408765
0.15,-0.00015099963500176642,0.000988530087247643
0.16,9.846414981731777e-5,0.000982464009984801
0.17,0.0003640223723666656,0.0009761215818452055
0.18,0.0006456750326462759,0.0009695269090676136
0.19,0.000943422130656151,0.0009627063492461306
0.2,0.0012572636663962895,0.0009556886546300931
0.21,0.0015871996398666897,0.0009485051219749682
0.22,0.0019332300510673554,0.0009411897473294553
0.23,0.002295354899998284,0.0009337793835600764
0.24,0.0026735741866594754,0.0009263138977103081
0.25,0.0030678879110509314,0.0009188363244581265
0.26,0.003478296073172651,0.0009113930109709325
0.27,0.003904798673024633,0.0009040337473665723
0.28,0.004347395710606879,0.0008968118757935424
0.29,0.004806087185919388,0.000889784369880969
0.3,0.0052808730989621615,0.0008830118750424186
0.31,0.005771753449735198,0.0008765586989395826
0.32,0.006278728238238497,0.0008704927404491715
0.33,0.0068017974644720616,0.0008648853448915934
0.34,0.007340961128435889,0.000859811073268737
0.35,0.007896219230129977,0.0008553473740387168
0.36,0.00846757176955433,0.0008515741477492622
0.37,0.009055018746708948,0.0008485731978527
0.38,0.00965856016159383,0.0008464275653597385
0.39,0.010278196014208974,0.0008452207506647072
0.4,0.010913926304554384,0.0008450358327331502
0.41,0.01156575103263005,0.0008459545035202346
0.42,0.012233670198435985,0.0008480560434032325
0.43,0.012917683801972184,0.0008514162707876243
0.44,0.013617791843238648,0.0008561065049880815
0.45,0.014333994322235373,0.0008621925850963424
0.46,0.015066291238962363,0.000869733988083704
0.47,0.015814682593419612,0.0008787830864104529
0.48,0.016579168385607128,0.0008893845789218893
0.49,0.017359748615524907,0.0009015751192755385
0.5,0.018156423283172952,0.0009153831544816901
0.51,0.018969192388551256,0.0009308289735716616
0.52,0.01979805593165983,0.0009479249542667577
0.53,0.020643013912498665,0.0009666759850293674
0.54,0.02150406633106776,0.0009870800319646453
0.55,0.022381213187367122,0.0010091288152235477
0.56,0.023274454481396745,0.0010328085579120797
0.57,0.024183790213156624,0.001058100771727218
0.58,0.025109220382646777,0.001084983047031178
0.59,0.02605074498986719,0.0011134298201158307
0.6,0.02700836403481787,0.0011434130962582737
0.61,0.027982077517498812,0.0011749031131720222
0.62,0.028971885437910017,0.0012078689351056962
0.63,0.029977787796051484,0.0012422789727884287
0.64,0.030999784591923218,0.0012781014284826114
0.65,0.03203787582552522,0.001315304668525809
0.66,0.03309206149685748,0.001353857527967116
0.67,0.03416234160592,0.0013937295533327778
0.68,0.035248716152712786,0.0014348911903267502
0.69,0.03635118513723582,0.0014773139235272226
0.7,0.03746974855948914,0.001520970375015664
0.71,0.038604406419472714,0.001565834368489517
0.72,0.03975515871718655,0.0016118809648613913
0.73,0.04092200545263065,0.0016590864747131266
0.74,0.04210494662580502,0.0017074284523094544
0.75,0.04330398223670966,0.001756885675223161
0.76,0.04451911228534455,0.001807438113008008
0.77,0.045750336771709706,0.0018590668877927036
0.78,0.04699765569580513,0.001911754229166739
0.79,0.04826106905763082,0.001965483425288982
0.8,0.04954057685718677,0.002020238771770928
0.81,0.05083617909447298,0.0020760055195645022
0.82,0.052147875769489434,0.0021327698228140067
0.83,0.05347566688223618,0.0021905186874074186
0.84,0.05481955243271317,0.002249239920777824
0.85,0.05617953242092044,0.0023089220833557816
0.86,0.05755560684685797,0.002369554441952474
0.87,0.05894777571052577,0.0024311269252571535
0.88,0.06035603901192382,0.0024936300815562983
0.89,0.061780396751052145,0.0025570550387226687
0.9,0.06322084892791072,0.0026213934664768884
0.91,0.06467739554249957,0.0026866375408898455
0.92,0.06615003659481868,0.0027527799110687776
0.93,0.06763877208486806,0.0028198136679517404
0.94,0.06914360201264767,0.0028877323151226763
0.95,0.07066452637815758,0.0029565297415512647
0.96,0.07220154518139774,0.003026200196157247
0.97,0.07375465842236817,0.0030967382640971226
0.98,0.07532386610106885,0.003168138844671295
0.99,0.07690916821749981,0.0032403971307515167
1.0,0.07851056477166103,0.0033135085896313305
1.01,0.08012805576355252,0.003387468945205844
1.02,0.08176164119317425,0.003462274161391307
1.03,0.08341132106052626,0.0035379204266994826
1.04,0.08507709536560855,0.0036144041398864053
1.05,0.08675896410842107,0.003691721896599858
1.06,0.08845692728896389,0.0037698704769545508
1.07,0.09017098490723693,0.0038488468339685335
1.08,0.09190113696324026,0.003928648082798807
1.09,0.09364738345697386,0.004009271490718324
1.1,0.09540972438843771,0.00409071446778059
1.11,0.09718815975763183,0.0041729745581219205
1.12,0.0989826895645562,0.00425604943185497
1.13,0.1007933138092108,0.004339936877510563
1.14,0.10262003249159572,0.004424634794988003
1.15,0.10446284561171089,0.00451014118897696
1.16,0.10632175316955633,0.004596454162816877
1.17,0.10819675516513202,0.00468357191276224
1.18,0.11008785159843798,0.004771492722624593
1.19,0.11199504246947421,0.004860214958764241
1.2,0.11391832777824071,0.004949737065406702
1.21,0.11585770752473745,0.005040057560260815
1.22,0.11781318170896447,0.0051311750304171575
1.23,0.11978475033092174,0.005223088128507032
1.24,0.12177241339060929,0.005315795569103763
1.25,0.1237761708880271,0.005409296125349419
1.26,0.12579602282317517,0.005503588625791327
1.27,0.1278319691960535,0.005598671951413932
1.28,0.1298840100066621,0.005694545032852596
1.29,0.13195214525500096,0.005791206847776954
1.3,0.1340363749410701,0.005888656418432352
1.31,0.13613669906486947,0.005986892809328701
1.32,0.13825311762639914,0.006085915125066916
1.33,0.14038563062565904,0.006185722508293788
1.34,0.14253423806264923,0.0062863141377767955
1.35,0.14469893993736965,0.006387689226590995
1.36,0.14687973624982037,0.0064898470204107
1.37,0.14907662700000132,0.006592786795899132
1.38,0.1512896121879125,0.006696507859189759
1.39,0.15351869181355401,0.0068010095444534764
1.4,0.15576386587692578,0.006906291212546141
1.41,0.1580251343780278,0.0070123522497314295
1.42,0.16030249731686008,0.0071191920664743
1.43,0.1625959546934226,0.007226810096300627
1.44,0.16490550650771543,0.007335205794718987
1.45,0.16723115275973854,0.007444378638200698
1.46,0.16957289344949183,0.007554328123214655
1.47,0.17193072857697544,0.007665053765313557
1.48,0.17430465814218932,0.007776555098268485
1.49,0.17669468214513345,0.007888831673248945
1.5,0.17910080058580785,0.008001883058045648
1.51,0.1815230134642125,0.008115708836333535
1.52,0.18396132078034744,0.008230308606972679
1.53,0.1864157225342126,0.008345681983344875
1.54,0.18888621872580805,0.008461828592723824
1.55,0.1913728093551338,0.008578748075677052
1.56,0.19387549442218974,0.008696440085497654
1.57,0.19639427392697598,0.008814904287664283
1.58,0.1989291478694925,0.008934140359327736
1.59,0.20148011624973924,0.009054147988822625
1.6,0.2040471790677163,0.009174926875202837
1.61,0.20663033632342356,0.009296476727799366
1.62,0.20922958801686115,0.009418797265799368
1.63,0.2118449341480289,0.009541888217845235
1.64,0.21447637471692696,0.009665749321652657


==> figures/IB/dMsr-o-dmsr-o-expected-m0.0618-data.txt <==
0.31538805574980855,1.0184252527935584,0.45625175052104827
0.6307761114996171,1.0032797181913558,0.1364633994716867
0.9461641672494254,0.6516775220372087,0.08412258594097387
1.2615522229992342,0.8515707261095578,0.08630724558406702


==> figures/IB/dMsr-o-dmsr-o-expected-m0.0911-data.txt <==
0.3209272532163254,0.806864232667693,0.10543917562265169
0.6418545064326509,0.9506437552413323,0.09205793428131323
0.9627817596489764,1.0532157845820707,0.12285353406194034
1.2837090128653017,0.9542491889099571,0.05716327177307061
1.6046362660816273,0.8446323609599241,0.0622355403109752


==> figures/IB/dMsr-o-dmsr-o-expected-m0.1203-data.txt <==
0.3240395984262372,1.3135121989594623,0.1481193582603573
0.6480791968524744,1.140678274684278,0.0636806614662159
0.9721187952787115,1.0795937396444968,0.11801751036698745
1.2961583937049488,0.8041356086741721,0.024604203129279127
1.620197992131186,0.7206449872078791,0.024122834684014317


==> figures/IB/dMsr-vs-dmsr-m0.0911-data.txt <==
0.3209272532163254,0.0013897050121353671,0.00018081243823848763
0.6418545064326509,0.006549376402749371,0.000634031696084305
0.9627817596489764,0.016326084065829888,0.0019039742772993687
1.2837090128653017,0.026296862881524025,0.0015740301286025814
1.6046362660816273,0.036368876507169474,0.0026783781111135584


==> figures/IB/dMsr-vs-dmsr-m0.0911-fit.txt <==
0.0,-0.00017502951149108093,0.00020417406302921694
0.01,-0.0001734727635251537,0.00020413699501860695
0.02,-0.000168802519627372,0.00020402588890204012
0.03,-0.0001610187797977358,0.00020384103895876928
0.04,-0.00015012154403624514,0.00020358293743454473
0.05,-0.0001361108123429,0.00020325227721943131
0.06,-0.00011898658471770041,0.00020284995561113402
0.07,-9.874886116064632e-5,0.00020237707917756452
0.08,-7.539764167173777e-5,0.00020183496973534594
0.09,-4.893292625097475e-5,0.0002012251714631231
0.1,-1.935471489835722e-5,0.00020054945916967172
0.11,1.3336992386114713e-5,0.00019980984773657748
0.12,4.914219560244116e-5,0.00019900860275331878
0.13,8.806089475062211e-5,0.00019814825235850114
0.14,0.00013009308983065752,0.00019723160029423706
0.15,0.00017523878084254734,0.00019626174017063267
0.16,0.00022349796778629172,0.00019524207092331094
0.17,0.0002748706506618906,0.00019417631342805595
0.18,0.0003293568294693438,0.00019306852821205828
0.19,0.0003869565042086516,0.0001919231341698501
0.2,0.0004476696748798139,0.0001907449281527124
0.21,0.0005114963414828305,0.00018953910525194392
0.22,0.0005784365040177016,0.0001883112795377517
0.23,0.0006484901624844274,0.00018706750494557943
0.24,0.0007216573168830074,0.00018581429591962346
0.25,0.000797937967213442,0.00018455864732865208
0.26,0.0008773321134757312,0.00018330805306226978
0.27,0.0009598397556698746,0.0001820705225975888
0.28,0.0010454608937958728,0.00018085459469930956
0.29,0.001134195527853725,0.00017966934728456702
0.3,0.001226043657843432,0.00017852440235376673
0.31,0.0013210052837649936,0.0001774299247686934
0.32,0.0014190804056184096,0.00017639661356089024
0.33,0.0015202690234036801,0.00017543568439101526
0.34,0.0016245711371208052,0.00017455884177054875
0.35000000000000003,0.0017319867467697845,0.00017377823971972834
0.36,0.001842515852350618,0.00017310642968935354
0.37,0.0019561584538633063,0.00017255629483703888
0.38,0.002072914551307849,0.00017214097013414526
0.39,0.0021927841446842465,0.00017187374829374664
0.4,0.0023157672339924984,0.00017176797214686642
0.41000000000000003,0.0024418638192326043,0.00017183691483327543
0.42,0.0025710739004045644,0.00017209364997672097
0.43,0.0027033974775083794,0.00017255091482761833
0.44,0.0028388345505440493,0.00017322097010936849
0.45,0.0029773851195115737,0.00017411546091927074
0.46,0.0031190491844109523,0.0001752452834335085
0.47000000000000003,0.0032638267452421857,0.00017662046228149843
0.48,0.0034117178020052724,0.00017825004324470453
0.49,0.0035627223547002144,0.00018014200538819529
0.5,0.003716840403327011,0.000182303195877064
0.51,0.0038740719478856617,0.00018473928962887135
0.52,0.004034416988376168,0.00018745477470213785
0.53,0.004197875524798529,0.00019045296303180466
0.54,0.004364447557152742,0.00019373602490967463
0.55,0.0045341330854388115,0.00019730504457173532
0.56,0.004706932109656735,0.00020116009346941795
0.5700000000000001,0.004882844629806513,0.00020530031730920493
0.58,0.005061870645888144,0.00020972403275061233
0.59,0.0052440101579016305,0.00021442882973163042
0.6,0.005429263165846972,0.0002194116756955189
0.61,0.0056176296697241675,0.0002246690184625716
0.62,0.005809109669533218,0.0002301968850606957
0.63,0.0060037031652741225,0.00023599097443935255
0.64,0.006201410156946882,0.00024204674259232752
0.65,0.006402230644551496,0.00024835947916828364
0.66,0.006606164628087964,0.0002549243751295509
0.67,0.006813212107556287,0.0002617365814164787
0.68,0.007023373082956464,0.0002687912588840434
0.6900000000000001,0.007236647554288495,0.0002760836200035511
0.7000000000000001,0.007453035521552381,0.00028360896297414267
0.71,0.0076725369847481205,0.0002913626989778319
0.72,0.007895151943875715,0.00029934037335020437
0.73,0.008120880398935163,0.0003075376814384883
0.74,0.008349722349926468,0.0003159504798901199
0.75,0.008581677796849626,0.00032457479406726393
0.76,0.00881674673970464,0.00033340682222342456
0.77,0.009054929178491506,0.0003424429370130861
0.78,0.00929622511321023,0.0003516796848385805
0.79,0.009540634543860806,0.00036111378347318415
0.8,0.009788157470443237,0.00037074211833784844
0.81,0.010038793892957523,0.00038056173775225026
0.8200000000000001,0.01029254381140366,0.00039056984742964887
0.8300000000000001,0.010549407225781654,0.00040076380443959463
0.84,0.010809384136091501,0.000411141110822748
0.85,0.011072474542333205,0.00042169940700765077
0.86,0.01133867844450676,0.0004324364651498323
0.87,0.011607995842612176,0.000443350182488663
0.88,0.01188042673664944,0.0004544385747963713
0.89,0.012155971126618563,0.0004656997699761525
0.9,0.012434629012519538,0.00047713200185183147
0.91,0.012716400394352368,0.0004887336041796874
0.92,0.013001285272117052,0.0005005030049034006
0.93,0.013289283645813593,0.0005124387206653165
0.9400000000000001,0.013580395515441986,0.0005245393515810138
0.9500000000000001,0.013874620881002232,0.0005368035762792783
0.96,0.014171959742494333,0.0005492301472057724
0.97,0.01447241209991829,0.0005618178861857712
0.98,0.014775977953274101,0.0005745656802391527
0.99,0.015082657302561767,0.0005874724776392334
1.0,0.015392450147781287,0.0006005372842059256
1.01,0.015705356488932662,0.0006137591598229566
1.02,0.016021376326015888,0.0006271372151684726
1.03,0.016340509659030972,0.0006406706086481454
1.04,0.016662756487977912,0.000654358543519919
1.05,0.016988116812856703,0.0006682002651996538
1.06,0.017316590633667354,0.0006821950587371899
1.07,0.017648177950409853,0.0006963422464526714
1.08,0.017982878763084208,0.0007106411857233569
1.09,0.01832069307169042,0.0007250912669115609
1.1,0.018661620876228486,0.0007396919114248215
1.11,0.019005662176698405,0.0007544425698998321
1.12,0.01935281697310018,0.0007693427205021443
1.1300000000000001,0.01970308526543381,0.000784391867334095
1.1400000000000001,0.020056467053699293,0.000799589538943857
1.1500000000000001,0.020412962337896627,0.0008149352869289436
1.16,0.020772571118025815,0.0008304286846279138
1.17,0.02113529339408686,0.0008460693258944172
1.18,0.021501129166079762,0.0008618568239481043
1.19,0.021870078434004517,0.0008777908102972798
1.2,0.022242141197861127,0.0008938709337285203
1.21,0.02261731745764959,0.0009100968593588009
1.22,0.02299560721336991,0.0009264682677459654
1.23,0.023377010465022083,0.0009429848540536723
1.24,0.02376152721260611,0.0009596463272672038
1.25,0.024149157456121992,0.0009764524094567725
1.26,0.02453990119556973,0.0009934028350852002
1.27,0.02493375843094932,0.0010104973503570485
1.28,0.025330729162260767,0.0010277357126064876
1.29,0.025730813389504066,0.0010451176897213824
1.3,0.026134011112679222,0.0010626430596012322
1.31,0.026540322331786232,0.0010803116096467873
1.32,0.026949747046825095,0.0010981231362792922
1.33,0.027362285257795813,0.001116077444487462
1.34,0.027777936964698387,0.0011341743474004254
1.35,0.02819670216753281,0.0011524136658849773
1.36,0.028618580866299096,0.0011707952281656195
1.37,0.029043573060997228,0.0011893188694659471
1.3800000000000001,0.02947167875162722,0.0012079844316700554
1.3900000000000001,0.029902897938189066,0.0012267917630027173
1.4000000000000001,0.030337230620682765,0.001245740717727176
1.41,0.030774676799108308,0.0012648311558594745
1.42,0.031215236473465722,0.0012840629428983008
1.43,0.03165890964375498,0.0013034359495694159
1.44,0.0321056963099761,0.0013229500515837878
1.45,0.03255559647212908,0.0013426051294085969
1.46,0.033008610130213896,0.0013624010680503527
1.47,0.03346473728423058,0.00138233775684941
1.48,0.03392397793417912,0.0014024150892851972
1.49,0.034386332080059506,0.0014226329627915423
1.5,0.034851799721871746,0.0014429912785815062
1.51,0.03532038085961585,0.001463489941481168
1.52,0.0357920754932918,0.001484128859771854
1.53,0.03626688362289961,0.0015049079450403233
1.54,0.03674480524843927,0.0015258271120364613
1.55,0.03722584036991079,0.0015468862785380545
1.56,0.03770998898731416,0.0015680853652222531
1.57,0.03819725110064938,0.001589424295543343
1.58,0.03868762670991647,0.0016109029956164825
1.59,0.0391811158151154,0.0016325213941070743
1.6,0.03967771841624619,0.0016542794221254627

